Analytical Solution of Magnetically Dominated Astrophysical Jets and Winds: Jet Launching, Acceleration, and Collimation

We present an analytical solution of a highly magnetized jet/wind flow. The left side of the general force-free jet/wind equation (the "pulsar" equation) is separated into a rotating and a nonrotating term. The two equations with either term can be solved analytically, and the two solutions match each other very well. Therefore, we obtain a general approximate solution of a magnetically dominated jet/wind, which covers from the nonrelativistic to relativistic regimes, with the drift velocity well matching the cold plasma velocity. The acceleration of a jet includes three stages. (1) The jet flow is located within the Alfv\'{e}n critical surface (i.e. the light cylinder), has a nonrelativistic speed, and is dominated by toroidal motion. (2) The jet is beyond the Alfv\'{e}n critical surface where the flow is dominated by poloidal motion and becomes relativistic. The total velocity in these two stages follows the same law $v\Gamma=\Omega R$. (3) The evolution law is replaced by $v\Gamma\approx1/\left(\theta\sqrt{2-\nu}\right)$, where $\theta$ is the half-opening angle of the jet and $0\leq\nu\leq2$ is a free parameter determined by the magnetic field configuration. This is because the earlier efficient acceleration finally breaks the causality connection between different parts in the jet, preventing a global solution. The jet has to carry local charges and currents to support an electromagnetic balance. This approximate solution is consistent with known theoretical results and numerical simulations, and it is more convenient to directly compare with observations. This theory may be used to constrain the spin of black holes in astrophysical jets.

==> reply.txt <==
Dear Prof. Hartmann,

We are very happy to know that the paper is accepted by ApJ. We appreciate your efforts.
We made some minor revisions and they do not change the conclusion significantly. Please find the details below. The revised text is marked in boldface. 

Best regards,
Liang Chen & Bing Zhang

========================================================
========================================================

We made some minor revisions in this version of manuscript:

1) We modified one sentence about the importance of jet in astrophysics (the first paragraph in Section 1, Page 1): "They are also the laboratory to study electrodynamical processes in curved spacetime (e.g., extracting BH rotating energy, see Blandford & Znajek 1977; Thorne & MacDonald 1982; MacDonald & Thorne 1982).".

2) We added one sentence about jet being observed in system of either an advection-dominated accretion flow or a standard Shakura-Sunyaev disk (the first paragraph in Page 29): "......, jet can be produced from either a BH- advection-dominated accretion flow system (geometrically thick, radiatively inefficient, and with a low accretion rate, e.g., BL Lacertae objects, see Narayan & Yi 1995a,b; Yuan & Narayan 2014; Chen 2018) or a BH- standard Shakura-Sunyaev disk system (geometrically thin, radiatively efficient, and with a high accretion rate, e.g.,  at spectrum radio quasars, see Shakura & Sunyaev 1973; Chen 2018), with the difference between the two cases being mainly determined by the accretion rate (e.g., Yuan & Narayan 2014).".

3) We added one sentence about general discription of magnetic field in the item 2 in the Summary part (Section 11, Page 30): "An ordered rotating magnetic field is the indispensable ingredient to globally launch, accelerate, and collimate a relativistic jet.".

4) We added a few sentences discussing the jet flow density under a highly magnetically dominated flow at end of Section 7 (Page 24, Section 7.3), and also the item 8 in the Summary part (Section 11, Page 31).

5) We added a few sentences discussing that the BH charge is much smaller than the maximum value that is achievable theoretically (at the end of the 1st paragraph in Page 29 and Appendix H in Page 35).

Thanks very much for your patience!

